Spatial-mode demultiplexing for quantum-inspired superresolution experiments

Conventional optical imaging is limited by diffraction, preventing discrimination of closely spaced incoherent sources. Inspired by quantum parameter estimation, this thesis explores spatial-mode demultiplexing (SPADE) as a method to overcome this limit by projecting light onto an orthonormal mode basis. In this work, we design and experimentally validate a practical implementation of spatial-mode demultiplexing via Multi-Plane Light Conversion (MPLC).

==> about.txt <==
Thesis template for Latex (Overleaf)

Created By:	Doug McDonald, Fraunhofer IOSB
Created On: 	08.11.2022


==> beam_size_change.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.000000in}{6.000000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.000000in}{6.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{6.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.750000in}{0.660000in}}%
\pgfpathlineto{\pgfqpoint{5.400000in}{0.660000in}}%
\pgfpathlineto{\pgfqpoint{5.400000in}{5.280000in}}%
\pgfpathlineto{\pgfqpoint{0.750000in}{5.280000in}}%
\pgfpathlineto{\pgfqpoint{0.750000in}{0.660000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.961364in}{0.660000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.961364in,y=0.562778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 0.8 w_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.880336in}{0.660000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.880336in,y=0.562778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 0.9 w_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.799308in}{0.660000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.799308in,y=0.562778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle w_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.718281in}{0.660000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.718281in,y=0.562778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 1.1 w_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{4.637253in}{0.660000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=4.637253in,y=0.562778in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 1.2 w_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.075000in,y=0.383766in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Beam waist }%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.750000in}{1.200341in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.405863in, y=1.152115in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 92.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.750000in}{2.060305in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.405863in, y=2.012080in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 93.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.750000in}{2.920269in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.405863in, y=2.872044in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 93.5}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.750000in}{3.780234in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.405863in, y=3.732008in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 94.0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{-0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.750000in}{4.640198in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.405863in, y=4.591973in, left, base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 94.5}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.350308in,y=2.970000in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Average Fidelity \%}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.750000in}{0.660000in}}{\pgfqpoint{4.650000in}{4.620000in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.505625pt}%
\definecolor{currentstroke}{rgb}{0.121569,0.466667,0.705882}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.961364in}{0.870000in}}%
\pgfpathlineto{\pgfqpoint{1.145158in}{1.719453in}}%
\pgfpathlineto{\pgfqpoint{1.328953in}{2.460302in}}%
\pgfpathlineto{\pgfqpoint{1.512747in}{3.097681in}}%
\pgfpathlineto{\pgfqpoint{1.696542in}{3.636626in}}%
\pgfpathlineto{\pgfqpoint{1.880336in}{4.082066in}}%
\pgfpathlineto{\pgfqpoint{2.064130in}{4.438802in}}%
\pgfpathlineto{\pgfqpoint{2.247925in}{4.711506in}}%
\pgfpathlineto{\pgfqpoint{2.431719in}{4.904709in}}%
\pgfpathlineto{\pgfqpoint{2.615514in}{5.022796in}}%
\pgfpathlineto{\pgfqpoint{2.799308in}{5.070000in}}%
\pgfpathlineto{\pgfqpoint{2.983103in}{5.050403in}}%
\pgfpathlineto{\pgfqpoint{3.166897in}{4.967930in}}%
\pgfpathlineto{\pgfqpoint{3.350692in}{4.826350in}}%
\pgfpathlineto{\pgfqpoint{3.534486in}{4.629280in}}%
\pgfpathlineto{\pgfqpoint{3.718281in}{4.380179in}}%
\pgfpathlineto{\pgfqpoint{3.902075in}{4.082357in}}%
\pgfpathlineto{\pgfqpoint{4.085870in}{3.738971in}}%
\pgfpathlineto{\pgfqpoint{4.269664in}{3.353036in}}%
\pgfpathlineto{\pgfqpoint{4.453458in}{2.927420in}}%
\pgfpathlineto{\pgfqpoint{4.637253in}{2.464855in}}%
\pgfpathlineto{\pgfqpoint{4.821047in}{1.967935in}}%
\pgfpathlineto{\pgfqpoint{5.004842in}{1.439125in}}%
\pgfpathlineto{\pgfqpoint{5.188636in}{0.880764in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.750000in}{0.660000in}}%
\pgfpathlineto{\pgfqpoint{0.750000in}{5.280000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{5.400000in}{0.660000in}}%
\pgfpathlineto{\pgfqpoint{5.400000in}{5.280000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.750000in}{0.660000in}}%
\pgfpathlineto{\pgfqpoint{5.400000in}{0.660000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.750000in}{5.280000in}}%
\pgfpathlineto{\pgfqpoint{5.400000in}{5.280000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> fisher_info_data.csv <==
x,y
1.000000000000000021e-02,4.999750016665030050e-05
1.109090909090909016e-01,6.112892552412276491e-03
2.118181818181818221e-01,2.194469988149626988e-02
3.127272727272727426e-01,4.665186242767385000e-02
4.136363636363636354e-01,7.895803360308656371e-02
5.145454545454545281e-01,1.173859099203705403e-01
6.154545454545454763e-01,1.604206570848953906e-01
7.163636363636363136e-01,2.066295106318020158e-01
8.172727272727272618e-01,2.547338739010807096e-01
9.181818181818182101e-01,3.036422978381041471e-01
1.019090909090909047e+00,3.524562388151613046e-01
1.119999999999999885e+00,4.004593377623214545e-01
1.220909090909090944e+00,4.470982212135989342e-01
1.321818181818181781e+00,4.919600997672118892e-01
1.422727272727272618e+00,5.347503103542362579e-01
1.523636363636363678e+00,5.752714811981283205e-01
1.624545454545454515e+00,6.134050697041395495e-01
1.725454545454545352e+00,6.490954775248457542e-01
1.826363636363636411e+00,6.823366512507949011e-01
1.927272727272727249e+00,7.131609352864873852e-01
2.028181818181817864e+00,7.416298911556034046e-01
2.129090909090908923e+00,7.678267941040533007e-01
2.229999999999999538e+00,7.918505388993766214e-01
2.330909090909090597e+00,8.138107179682818604e-01
2.431818181818181657e+00,8.338236686653255347e-01
2.532727272727272272e+00,8.520093185313426520e-01
2.633636363636363331e+00,8.684886860849796442e-01
2.734545454545454390e+00,8.833819194159659993e-01
2.835454545454545006e+00,8.968067756708453242e-01
2.936363636363636065e+00,9.088774617965618141e-01
3.037272727272727124e+00,9.197037711032091112e-01
3.138181818181817739e+00,9.293904618067159173e-01
3.239090909090908799e+00,9.380368331629392875e-01
3.339999999999999858e+00,9.457364624992734559e-01
3.440909090909090473e+00,9.525770727214820655e-01
3.541818181818181532e+00,9.586405049980591953e-01
3.642727272727272592e+00,9.640027755272784216e-01
3.743636363636363207e+00,9.687341987550802669e-01
3.844545454545454266e+00,9.728995622806639876e-01
3.945454545454545325e+00,9.765583410770224404e-01
4.046363636363635941e+00,9.797649406576121045e-01
4.147272727272726556e+00,9.825689605105294433e-01
4.248181818181818059e+00,9.850154705553730849e-01
4.349090909090908674e+00,9.871452946006664675e-01
4.449999999999999289e+00,9.889952958270884498e-01
4.550909090909090793e+00,9.905986602221594772e-01
4.651818181818181408e+00,9.919851746679992921e-01
4.752727272727272023e+00,9.931814970533681119e-01
4.853636363636363527e+00,9.942114163590216602e-01
4.954545454545454142e+00,9.950961011633266962e-01
5.055454545454544757e+00,9.958543354429595373e-01
5.156363636363636260e+00,9.965027409095943423e-01
5.257272727272726875e+00,9.970559854348004514e-01
5.358181818181817491e+00,9.975269773780330862e-01
5.459090909090908994e+00,9.979270458519424736e-01
5.559999999999999609e+00,9.982661071400404929e-01
5.660909090909090224e+00,9.985528176283697821e-01
5.761818181818181728e+00,9.987947137291095512e-01
5.862727272727272343e+00,9.989983393636640008e-01
5.963636363636362958e+00,9.991693616389918375e-01
6.064545454545454461e+00,9.993126753968071263e-01
6.165454545454545077e+00,9.994324973436379267e-01
6.266363636363635692e+00,9.995324504831106793e-01
6.367272727272727195e+00,9.996156395726496502e-01
6.468181818181817810e+00,9.996847183171322371e-01
6.569090909090908426e+00,9.997419489939307624e-01
6.669999999999999929e+00,9.997892551788759574e-01
6.770909090909090544e+00,9.998282682126216070e-01
6.871818181818181159e+00,9.998603680129800608e-01
6.972727272727272663e+00,9.998867188022818597e-01
7.073636363636363278e+00,9.999083002806788967e-01
7.174545454545453893e+00,9.999259347374691576e-01
7.275454545454545396e+00,9.999403105536737169e-01
7.376363636363636012e+00,9.999520025108740162e-01
7.477272727272726627e+00,9.999614892841692804e-01
7.578181818181818130e+00,9.999691684614507858e-01
7.679090909090908745e+00,9.999753693972491808e-01
7.779999999999999361e+00,9.999803641774251961e-01
7.880909090909090864e+00,9.999843769410408090e-01
7.981818181818181479e+00,9.999875917779299517e-01
8.082727272727272094e+00,9.999901593948040679e-01
8.183636363636363598e+00,9.999922027191201490e-01
8.284545454545453325e+00,9.999938215883504844e-01
8.385454545454544828e+00,9.999950966526105489e-01
8.486363636363636331e+00,9.999960926007052109e-01
8.587272727272726058e+00,9.999968608033901196e-01
8.688181818181817562e+00,9.999974414528740585e-01
8.789090909090909065e+00,9.999978652641263732e-01
8.889999999999998792e+00,9.999981547912444313e-01
8.990909090909090295e+00,9.999983254007973610e-01
9.091818181818181799e+00,9.999983859335181968e-01
9.192727272727271526e+00,9.999983390758041546e-01
9.293636363636363029e+00,9.999981814530144453e-01
9.394545454545454533e+00,9.999979034473780448e-01
9.495454545454544260e+00,9.999974887342677476e-01
9.596363636363635763e+00,9.999969135215098781e-01
9.697272727272727266e+00,9.999961454671446592e-01
9.798181818181816993e+00,9.999951422414858904e-01
9.899090909090908497e+00,9.999938496893501227e-01
1.000000000000000000e+01,9.999921995378154849e-01

